Radiatively driven evaporation from magnetar's surface

The luminosity of the Soft Gamma Repeater (SGR) flares significantly exceeds the Eddington luminosity. This is because they emit mainly in the E-mode, for which the radiative cross-sections are strongly suppressed. The energy is released in the magnetosphere forming a magnetically trapped pair fireball, and the surface of the star is illuminated by the powerful radiation from the fireball. We study the ablation of the matter from the surface by this radiation. The E-mode photons are scattered within the surface layer, partly being converted into O-photons, whose scattering cross-section is of the order of the Thomson cross-section. The high radiation pressure of the O-mode radiation expels the plasma upwards. The uplifted matter forms a thick baryon sheath around the fireball. If an illuminated fraction of the star's surface includes the polar cap, a heavy, mildly relativistic baryonic wind is formed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
